Chemical abundances in the outskirts of nearby galaxy groups measured with joint Suzaku and Chandra observations

We report results from deep Suzaku and mostly snapshot Chandra observations of four nearby galaxy groups: MKW4, Antlia, RXJ1159+5531, and ESO3060170. Their peak temperatures vary over 2-3 keV, making them the smallest systems with gas properties constrained to their viral radii. The average Fe abundance in the outskirts (R $>$ 0.25R$_{200}$) of their intragroup medium (IGrM) is $Z_{\rm Fe}=0.309\pm0.018$ $Z_\odot$ with $\chi^2$ = 14 for 12 degrees of freedom, which is remarkably uniform and strikingly similar to that of massive galaxy clusters, and is fully consistent with the numerical predictions from the IllustrisTNG cosmological simulation. Our results support an early-enrichment scenario among galactic systems over an order of magnitude in mass, even before their formation. When integrated out to R$_{200}$, we start to see a tension between the measured Fe content in ICM and what is expected from supernovae yields. We further constrain their O, Mg, Si, S, and Ni abundances. The abundance ratios of those elements relative to Fe are consistent with the predictions (if available) from IllustrisTNG. Their Type Ia supernovae fraction varies between 14%-21%. A pure core collapsed supernovae enrichment at group outskirts can be ruled out. Their cumulative iron-mass-to-light ratios within R$_{200}$ are half that of the Perseus cluster, which may imply that galaxy groups do not retain all of their enriched gas due to their shallower gravitational potential wells, or that groups and clusters may have different star formation histories.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> best_model_MKW4_east_rad_26.txt <==
Se13_N100L
No13_HNe_0.001
-2.35
78473


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
